Anomaly Detection Based on Multiple-Hypothesis Autoencoder

Recently Autoencoder(AE) based models are widely used in the field of anomaly detection. A model trained with normal data generates a larger restoration error for abnormal data. Whether or not abnormal data is determined by observing the restoration error. It takes a lot of cost and time to obtain abnormal data in the industrial field. Therefore the model trains only normal data and detects abnormal data in the inference phase. However, the restoration area for the input data of AE is limited in the latent space. To solve this problem, we propose Multiple-hypothesis Autoencoder(MH-AE) model composed of several decoders. MH-AE model increases the restoration area through contention between decoders. The proposed method shows that the anomaly detection performance is improved compared to the traditional AE for various input datasets.

==> readme.txt <==
# Readme.txt
# 
# @author Damien Simonnet <simonnet@ecole.ensicaen.fr>
#
# @version 1.0 (July 24, 2009)
# @version 1.1 (September 03, 2009)
# add optional command \secondauthoraddr
# @version 1.2 (September 11, 2009)
# enables to use \\ in the command \@authoraddr
#
# Template latex for ICDP 2009/2011/2013/2015 ICPRS 2016
#


# 1 - Content

Folder "template":
	icdp2009.sty: package template
	preamble.tex: latex file that you have to include in the preamble 

Folder "example":
	icdp2009.bib: list of all references
	example.txt: using sample of this template

# 2 - Compiling
The compiling order is the following: .tex -> .div -> .ps -> .pdf
	 

